Digital Signal Processing from Classical Coherent Systems to Continuous-Variable QKD: A Review of Cross-Domain Techniques, Applications, and Challenges

This systematic review investigates the application of digital signal processing (DSP) techniques -- originally developed for coherent optical communication systems to continuous-variable quantum key distribution (CV-QKD). The convergence of these domains has enabled significant advances in CV-QKD performance, particularly in phase synchronization, polarization tracking, and excess noise mitigation. To provide a comprehensive and reproducible synthesis of this emerging field, we employed the APISSER methodology, a task-oriented framework adapted from the PRISMA protocol. A structured search across IEEE Xplore and Web of Science databases (2021-2025) yielded 220 relevant publications, which were screened, classified, and analyzed to address six research questions. Our findings highlight that many classical DSP algorithms, such as Kalman filtering, carrier recovery, adaptive equalization, and machine-learning-assisted signal estimation, have been successfully adapted to the quantum regime, often requiring modifications to meet security and noise constraints. We also identify a range of recent DSP innovations in coherent optical communication systems with high potential for future CV-QKD integration, including neural equalization, probabilistic shaping, and joint retiming-equalization filters. Despite these advances, challenges remain in achieving robust phase tracking under ultra-low Signal-to-Noise Ratio (SNR) conditions, real-time polarization compensation, and secure co-existence with classical channels. This review maps current trends, technical barriers, and emerging opportunities at the intersection of signal processing for quantum and classical communication, supporting the development of scalable and resilient CV-QKD systems.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



